JWSTs PEARLS: NIRCam imaging and NIRISS spectroscopy of a $z=3.6$ star-forming galaxy lensed into a near-Einstein Ring by a $z=1.258$ massive elliptical galaxy

We present the discovery, and initial lensing analysis, of a high-redshift galaxy-galaxy lensing system within the JWST-PEARLS/HST-TREASUREHUNT North Ecliptic Pole Time Domain Field (designated NEPJ172238.9+655143.1). The lensing geometry shears a $z=3.6\pm0.1$ star-forming galaxy into a near-Einstein ring with a radius of 0\farcs92, consisting of 4 primary images, around a foreground massive elliptical galaxy at $z=1.258\pm0.005$. The system is fortuitously located within the NIRISS F200W footprint of the PEARLS survey, enabling spectroscopic identification of the 8500A TiO band in the foreground galaxy and allowing tight constraints to be placed on the redshift of the background galaxy based on its continuum detection and lack of strong emission lines. We calculate magnification factors of $2.6<\mu<8.4$ for the four images and a total lensing mass of $(4.08 \pm 0.07)\times10^{11}M_\odot$. SED fitting of the foreground elliptical galaxy within the Einstein radius reveals a stellar mass of $\sim1.26\times10^{11}M_\odot$, providing a mass/light ratio of 3.24. Employing simple scaling relations and assumptions, an NFW dark matter halo is found to provide the correct remaining mass within $0.12^{+0.21}_{-0.09}$dex. However, if a bottom-heavy IMF for elliptical galaxies is employed, stellar mass estimations increase and can account for the majority of the lensing mass (up to $\sim$83\%), reducing the need for dark matter. This system further demonstrates the new discovery space that the combined wavelength coverage, sensitivity and resolution of JWST now enables.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
